Generalized Software Product Line Extraction

Software product line (SPL) engineering has been successfully applied to software development by obtaining software systems as compositions of modular features. Existing approaches to SPL engineering, however, are typically bound to a specific technological space (such as, a programming language and a composer) and integrated development environment (IDE), and rely on extraction mechanisms that make strong assumptions on the underlying technological space. This tight coupling hinders reuse, evolution, and adoption of heterogeneous development environments. We propose a general, workbench-agnostic protocol for extracting feature models from existing software artifacts and for configuring and deriving software products. The protocol follows a bottom-up approach based on lightweight dependency units called "atoms", and organizes the extraction and configuration process around an SPL server (workbench-independent) and an SPL client with a workbench-specific backend and a generic frontend. The protocol makes few assumptions on the underlying software artifacts and is therefore applicable to varied SPLs. The applicability of this approach is presented through a prototypical implementation of the architecture in which several subsystems interact and can be swapped freely without affecting the others. In particular, we focus on the application of such a protocol in the context of language product lines (LPLs), demonstrating its applicability to concrete scenarios while preserving workbench-agnosticism. From bottom to top, the implementation comprises: Neverlang language artifacts, a Java SPL client backend, an agnostic and reusable SPL server written in Go and Prolog, and a JavaScript SPL client frontend.

==> code/json/artifactDisplay.json <==
{ "name": "display concrete",
  "requires": {
     "all": [ {"interface":"$mode"}, {"power":"on"} ]
  },
  "variables": [ { "name":"$mode", "default":"dark" } ],
  "provides": [{"display":"screen"}, {"feedback":"video"}],
  "tags":["screen"]
}


==> code/json/atomBackupDependencies.json <==
{
  "name": "Backup syntax",
  "requires": {
    "all": [ { "nonTerminal": "String"} ]
  },
  "provides": [
    { "nonTerminal": "Backup"},
    { "nonTerminal": "Cmd"}
  ]
}


==> code/json/atomMode.json <==
{"interface":"$mode"}

==> code/json/atomP.json <==
{"label":"P","coordinates":{"x":5,"y":-12}}

==> code/json/atomQ.json <==
{"label":"Q","coordinates":{"x":5,"y":-12}}

==> code/json/atomRed.json <==
{"color":"red"}

==> code/json/atomX.json <==
{"nonterminal":"X"}

==> code/json/atomXprovides.json <==
{ "name": "artB", 
  "provides": [{ "nonterminal": "X" }] }


==> code/json/atomXrequires.json <==
{ "name": "artA", 
  "requires": [{ "nonterminal": "X" }] }


==> code/json/configurationJSON.json <==
{
	"features": [
		{
			"abstract": false,
			"attributes": [
				{
					"artifact": "UserInterface",
					"name": "@theme",
					"value": "dark"
				}
			],
			"name": "UserInterface::2",
			"notes": "UI"
		},
		{
			"abstract": true,
			"attributes": [],
			"name": "root",
			"notes": "root"
		},
		{
			"abstract": false,
			"attributes": [
				{
					"artifact": "TemperatureControl",
					"name": "$temperature",
					"value": "low"
				}
			],
			"name": "BasicControl::1",
			"notes": ""
		},
		{
			"abstract": false,
			"attributes": [
				{
					"artifact": "Complete System",
					"name": "@theme",
					"value": "dark"
				}
			],
			"name": "Complete System::3",
			"notes": ""
		}
	],
	"valid": true
}

==> code/json/featureModelJSON.json <==
[   {
    "classes": [ "node", "tag", "root" ],
    "data": {
        "abstract": true,
        "globals": { "@theme": "dark" },
        "id": "root",
        "variables": {}
    },
    "group": "nodes"
},
{
    "data": { "source": "root", "target": "BasicControl::1" },
    "group": "edges"
},
{
    "data": { "source": "root", "target": "UserInterface::2" },
    "group": "edges"
},
{
    "data": { "source": "root", "target": "Complete System::3" },
    "group": "edges"
},
{
    "classes": [ "node" ],
    "data": {
        "globals": {}, "id": "BasicControl::1",
        "variables": { "TemperatureControl$temperature": "low"}
    },
    "group": "nodes"
},
{
    "classes": [ "node" ],
    "data": { "globals": {}, "id": "UserInterface::2", "variables": {} },
    "group": "nodes"
},
{
    "classes": [ "node" ],
    "data": { "globals": {}, "id": "Complete System::3", "variables": {} },
    "group": "nodes"
},
{
    "classes": [ "dependency", "dependencyAll" ],
    "data": {
        "declaration": "map[module:ui theme:dark]", "dependencyID": 0,
        "source": "UserInterface::2", "target": "Complete System::3"
    },
    "group": "edges"
},
{
    "classes": [ "dependency", "dependencyAll" ],
    "data": {
        "declaration": "map[module:tempControl]", "dependencyID": 1,
        "source": "BasicControl::1", "target": "Complete System::3"
    },
    "group": "edges"
}]

==> code/json/inputExample.json <==
{
   "artifacts": [
      {
         "name": "TemperatureControl",
         "provides": [
            { "module": "tempControl" },
            { "range": "$temperature" }
         ],
         "variables": [
            { "name": "$temperature", "default": "low" }
         ],
         "tags": ["temperature", "control"]
      },
      {
         "name": "UserInterface",
         "provides": [
            { "module": "ui", "theme" :"@theme"}
         ],
         "globals": [
            { "name": "@theme", "default": "dark" }
         ],
         "tags": ["interface", "display"]
      },
      {
         "name": "Complete System",
         "provides": [
            { "system": "complete"}
         ],
         "requires": {
            "all": [
               { "module": "ui", "theme" :"@theme"},
               { "module": "tempControl" }
            ]
         },
         "globals": [
            { "name": "@theme", "default": "dark" }
         ],
         "tags":[]
      }
   ],
   "features": [
      {
         "name": "BasicControl", "artifacts": ["TemperatureControl"], "notes":""
      },
      {
         "name": "UserInterface", "artifacts": ["UserInterface"], "notes":"UI"
      },
      {
         "name": "Complete System", "artifacts": ["Complete System"], "notes":""
      }
   ]
}
   

==> code/json/output2.json <==
{
  "artifacts": [
    {
      "name": "neverlang.commons.LogLangTypes$role$syntax",
      "tags": [
        "identifier",
        "types",
        "string",
        "integer"
      ],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "nonTerminal": "@Identifier"
        },
        {
          "nonTerminal": "@String"
        },
        {
          "nonTerminal": "@Integer"
        }
      ],
      "globals": [
        {
          "default": "Integer",
          "name": "@Integer"
        },
        {
          "default": "Identifier",
          "name": "@Identifier"
        },
        {
          "default": "String",
          "name": "@String"
        }
      ],
      "variables": []
    },
    {
      "name": "module_neverlang.commons.LogLangTypes",
      "tags": [],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.Merge$role$syntax",
      "tags": [
        "merge",
        "statement"
      ],
      "requires": {
        "all": [
          {
            "nonTerminal": "@String"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "nonTerminal": "@Merge"
        },
        {
          "nonTerminal": "@Cmd"
        }
      ],
      "globals": [
        {
          "default": "Cmd",
          "name": "@Cmd"
        },
        {
          "default": "Merge",
          "name": "@Merge"
        },
        {
          "default": "String",
          "name": "@String"
        }
      ],
      "variables": []
    },
    {
      "name": "module_neverlang.examples.loglang.Merge",
      "tags": [],
      "requires": {
        "all": [
          {
            "endemicSlice": "FileOp"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.PermEndemic",
      "tags": [
        "utils",
        "permission"
      ],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "endemicSlice": "Permission"
        }
      ],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.Backup$role$syntax",
      "tags": [
        "backup",
        "statement"
      ],
      "requires": {
        "all": [
          {
            "nonTerminal": "@String"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "nonTerminal": "@Backup"
        },
        {
          "nonTerminal": "@Cmd"
        }
      ],
      "globals": [
        {
          "default": "Backup",
          "name": "@Backup"
        },
        {
          "default": "Cmd",
          "name": "@Cmd"
        },
        {
          "default": "String",
          "name": "@String"
        }
      ],
      "variables": []
    },
    {
      "name": "module_neverlang.examples.loglang.Backup",
      "tags": [],
      "requires": {
        "all": [
          {
            "endemicSlice": "FileOp"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.LoggerEndemic",
      "tags": [
        "utils",
        "logging"
      ],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "endemicSlice": "Logger"
        }
      ],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.Task$role$syntax",
      "tags": [
        "task"
      ],
      "requires": {
        "all": [
          {
            "nonTerminal": "@Identifier"
          },
          {
            "nonTerminal": "@Cmd"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "nonTerminal": "@CmdList"
        },
        {
          "nonTerminal": "@Task"
        }
      ],
      "globals": [
        {
          "default": "Task",
          "name": "@Task"
        },
        {
          "default": "Identifier",
          "name": "@Identifier"
        },
        {
          "default": "CmdList",
          "name": "@CmdList"
        },
        {
          "default": "Cmd",
          "name": "@Cmd"
        }
      ],
      "variables": []
    },
    {
      "name": "module_neverlang.examples.loglang.Task",
      "tags": [],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.Main$role$syntax",
      "tags": [
        "task",
        "program"
      ],
      "requires": {
        "all": [
          {
            "nonTerminal": "@Task"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "nonTerminal": "@Program"
        },
        {
          "nonTerminal": "@TaskList"
        }
      ],
      "globals": [
        {
          "default": "TaskList",
          "name": "@TaskList"
        },
        {
          "default": "Program",
          "name": "@Program"
        },
        {
          "default": "Task",
          "name": "@Task"
        }
      ],
      "variables": []
    },
    {
      "name": "module_neverlang.examples.loglang.Main",
      "tags": [],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.Rename$role$syntax",
      "tags": [
        "rnm",
        "statement"
      ],
      "requires": {
        "all": [
          {
            "nonTerminal": "@String"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "nonTerminal": "@Cmd"
        },
        {
          "nonTerminal": "@Rename"
        }
      ],
      "globals": [
        {
          "default": "Rename",
          "name": "@Rename"
        },
        {
          "default": "Cmd",
          "name": "@Cmd"
        },
        {
          "default": "String",
          "name": "@String"
        }
      ],
      "variables": []
    },
    {
      "name": "module_neverlang.examples.loglang.Rename",
      "tags": [],
      "requires": {
        "all": [
          {
            "endemicSlice": "FileOp"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.Remove$role$syntax",
      "tags": [
        "statement",
        "remove"
      ],
      "requires": {
        "all": [
          {
            "nonTerminal": "@String"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "nonTerminal": "@Remove"
        },
        {
          "nonTerminal": "@Cmd"
        }
      ],
      "globals": [
        {
          "default": "Cmd",
          "name": "@Cmd"
        },
        {
          "default": "Remove",
          "name": "@Remove"
        },
        {
          "default": "String",
          "name": "@String"
        }
      ],
      "variables": []
    },
    {
      "name": "module_neverlang.examples.loglang.Remove",
      "tags": [],
      "requires": {
        "all": [
          {
            "endemicSlice": "FileOp"
          }
        ],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [],
      "globals": [],
      "variables": []
    },
    {
      "name": "neverlang.examples.loglang.FileOpEndemic",
      "tags": [
        "fileop",
        "utils"
      ],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "endemicSlice": "FileOp"
        }
      ],
      "globals": [],
      "variables": []
    },
    {
      "name": "visit:preorder",
      "tags": [
        "semantics",
        "visit"
      ],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "visit": "preorder"
        }
      ],
      "globals": [],
      "variables": []
    },
    {
      "name": "visit:interleaved",
      "tags": [
        "semantics",
        "visit"
      ],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "visit": "interleaved"
        }
      ],
      "globals": [],
      "variables": []
    },
    {
      "name": "visit:postorder",
      "tags": [
        "semantics",
        "visit"
      ],
      "requires": {
        "all": [],
        "any": [],
        "not": [],
        "one": []
      },
      "provides": [
        {
          "visit": "postorder"
        }
      ],
      "globals": [],
      "variables": []
    },
    {
      "name": "terminal_evaluation",
      "tags": [
        "semantics"
      ],
      "requires": {
        "all": [
          {
            "visit": "$type"
          }
        ],
        "any": [],
        "not": [
          {
            "priority": "$priority"
          }
        ],
        "one": []
      },
      "provides": [
        {
          "priority": "$priority"
        }
      ],
      "globals": [],
      "variables": [
        {
          "name": "$type",
          "default": "postorder"
        },
        {
          "name": "$priority",
          "default": "0"
        }
      ]
    },
    {
      "name": "execution",
      "tags": [
        "semantics"
      ],
      "requires": {
        "all": [
          {
            "visit": "$type"
          }
        ],
        "any": [],
        "not": [
          {
            "priority": "$priority"
          }
        ],
        "one": []
      },
      "provides": [
        {
          "priority": "$priority"
        }
      ],
      "globals": [],
      "variables": [
        {
          "name": "$type",
          "default": "postorder"
        },
        {
          "name": "$priority",
          "default": "0"
        }
      ]
    },
    {
      "name": "permissions",
      "tags": [
        "semantics"
      ],
      "requires": {
        "all": [
          {
            "visit": "$type"
          }
        ],
        "any": [],
        "not": [
          {
            "priority": "$priority"
          }
        ],
        "one": []
      },
      "provides": [
        {
          "priority": "$priority"
        }
      ],
      "globals": [],
      "variables": [
        {
          "name": "$type",
          "default": "postorder"
        },
        {
          "name": "$priority",
          "default": "0"
        }
      ]
    },
    {
      "name": "logging",
      "tags": [
        "semantics"
      ],
      "requires": {
        "all": [
          {
            "visit": "$type"
          }
        ],
        "any": [],
        "not": [
          {
            "priority": "$priority"
          }
        ],
        "one": []
      },
      "provides": [
        {
          "priority": "$priority"
        }
      ],
      "globals": [],
      "variables": [
        {
          "name": "$type",
          "default": "postorder"
        },
        {
          "name": "$priority",
          "default": "0"
        }
      ]
    }
  ],
  "features": [
    {
      "name": "neverlang.commons.LogLangTypes$role$syntax",
      "artifacts": [
        "neverlang.commons.LogLangTypes$role$syntax",
        "module_neverlang.commons.LogLangTypes"
      ]
    },
    {
      "name": "neverlang.examples.loglang.Merge$role$syntax",
      "artifacts": [
        "neverlang.examples.loglang.Merge$role$syntax",
        "module_neverlang.examples.loglang.Merge"
      ]
    },
    {
      "name": "neverlang.examples.loglang.PermEndemic",
      "artifacts": [
        "neverlang.examples.loglang.PermEndemic"
      ]
    },
    {
      "name": "neverlang.examples.loglang.Backup$role$syntax",
      "artifacts": [
        "neverlang.examples.loglang.Backup$role$syntax",
        "module_neverlang.examples.loglang.Backup"
      ]
    },
    {
      "name": "neverlang.examples.loglang.LoggerEndemic",
      "artifacts": [
        "neverlang.examples.loglang.LoggerEndemic"
      ]
    },
    {
      "name": "neverlang.examples.loglang.Task$role$syntax",
      "artifacts": [
        "neverlang.examples.loglang.Task$role$syntax",
        "module_neverlang.examples.loglang.Task"
      ]
    },
    {
      "name": "neverlang.examples.loglang.Main$role$syntax",
      "artifacts": [
        "neverlang.examples.loglang.Main$role$syntax",
        "module_neverlang.examples.loglang.Main"
      ]
    },
    {
      "name": "neverlang.examples.loglang.Rename$role$syntax",
      "artifacts": [
        "neverlang.examples.loglang.Rename$role$syntax",
        "module_neverlang.examples.loglang.Rename"
      ]
    },
    {
      "name": "neverlang.examples.loglang.Remove$role$syntax",
      "artifacts": [
        "neverlang.examples.loglang.Remove$role$syntax",
        "module_neverlang.examples.loglang.Remove"
      ]
    },
    {
      "name": "neverlang.examples.loglang.FileOpEndemic",
      "artifacts": [
        "neverlang.examples.loglang.FileOpEndemic"
      ]
    },
    {
      "name": "visit:preorder",
      "artifacts": [
        "visit:preorder"
      ]
    },
    {
      "name": "visit:interleaved",
      "artifacts": [
        "visit:interleaved"
      ]
    },
    {
      "name": "visit:postorder",
      "artifacts": [
        "visit:postorder"
      ]
    },
    {
      "name": "terminal_evaluation",
      "artifacts": [
        "terminal_evaluation"
      ]
    },
    {
      "name": "execution",
      "artifacts": [
        "execution"
      ]
    },
    {
      "name": "permissions",
      "artifacts": [
        "permissions"
      ]
    },
    {
      "name": "logging",
      "artifacts": [
        "logging"
      ]
    }
  ]
}

==> code/json/securitySystem.json <==
{ "artifacts": [
  { "name": "camera",  "provides": [ {"device":"camera"} ]},
  { "name": "radar",   "provides": [ {"device":"radar"}  ]},
  { "name": "movementSensor",
    "provides": [ {"sensor":"movement"} ]},
  { "name": "perimeterSensor",
    "provides": [ {"sensor":"perimeter"} ]},
  { "name": "securitySystem",
    "provides": [ {"system":"complete"} ],
    "requires": {
       "any" : [[
           {"device": "camera", "sensor": "movement"},
           {"device": "radar", "sensor": "perimeter"}
       ]]
  }},
  { "name": "wrapperRP",
    "provides": [{"device": "radar", "sensor":"perimeter"}],
    "requires": {
       "all" : [{"device":"radar"}, {"sensor":"perimeter"}]
  }},
  { "name": "wrapperCM",
    "provides": [{"device":"camera", "sensor":"movement"}],
    "requires": {
       "all" : [{"device":"camera"}, {"sensor":"movement"}]
  }} ],
  "features": [
  { "name": "camera", "artifacts": ["camera"] },
  { "name": "radar", "artifacts": ["radar"] },
  { "name": "movementSensor",
    "artifacts": ["movementSensor"] },
  { "name": "perimeterSensor",
    "artifacts": ["perimeterSensor"] },
  { "name": "securitySystem",
    "artifacts": ["securitySystem"] },
  { "name": "wrapperRadarPerimetral",
    "artifacts": ["wrapperRP"] },
  { "name": "wrapperCameraMovement",
    "artifacts": ["wrapperCM"] }]
}


==> code/json/variablesBackupDependencies.json <==
{
  "name": "Backup syntax",
  "requires": {
    "all": [ { "nonTerminal": "@String"} ]
  },
  "provides": [
    { "nonTerminal": "@Backup"},
    { "nonTerminal": "@Cmd"}
  ]
}

